Variability Need Not Imply Error: The Case of Adequate but Semantically Distinct Responses

With the broader use of language models (LMs) comes the need to estimate their ability to respond reliably to prompts (e.g., are generated responses likely to be correct?). Uncertainty quantification tools (notions of confidence and entropy, i.a.) can be used to that end (e.g., to reject a response when the model is `uncertain'). For example, Kuhn et al. (semantic entropy; 2022b) regard semantic variation amongst sampled responses as evidence that the model `struggles' with the prompt and that the LM is likely to err. We argue that semantic variability need not imply error--this being especially intuitive in open-ended settings, where prompts elicit multiple adequate but semantically distinct responses. Hence, we propose to annotate sampled responses for their adequacy to the prompt (e.g., using a classifier) and estimate the Probability the model assigns to Adequate Responses (PROBAR), which we then regard as an indicator of the model's reliability at the instance level. We evaluate PROBAR as a measure of confidence in selective prediction with OPT models (in two QA datasets and in next-word prediction, for English) and find PROBAR to outperform semantic entropy across prompts with varying degrees of ambiguity/open-endedness.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

